Magnetic Activity in the Galactic Centre Region -- Fast Downflows along Rising Magnetic Loops

We studied roles of the magnetic field on the gas dynamics in the Galactic bulge by a three-dimensional global magnetohydrodynamical simulation data, particularly focusing on vertical flows that are ubiquitously excited by magnetic activity. In local regions where the magnetic filed is stronger, it is frequently seen that fast down-flows slide along inclined magnetic field lines that are associated with buoyantly rising magnetic loops. The vertical velocity of these down-flows reaches ~ 100 km s$^{-1}$ near the foot-point of the loops by the gravitational acceleration toward the Galactic plane. The two footpoints of rising magnetic loops are generally located at different radial locations and the field lines are deformed by the differential rotation. The angular momentum is transported along the field lines, and the radial force balance breaks down. As a result, a fast downflow is often observed only at the one footpoint located at the inner radial position. The fast downflow compresses the gas to form a dense region near the footpoint, which will be important in star formation afterward. Furthermore, the horizontal components of the velocity are also fast near the foot-point because the down-flow is accelerated along the magnetic sliding slope. As a result, the high-velocity flow creates various characteristic features in a simulated position-velocity diagram, depending on the viewing angle.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
